Direct sampling method to retrieve small objects from two-dimensional limited-aperture scattered field data

In this study, we investigated the application of the direct sampling method (DSM) to identify small dielectric objects in a limited-aperture inverse scattering problem. Unlike previous studies, we consider the bistatic measurement configuration corresponding to the transmitter location and design indicator functions for both a single source and multiple sources, and we convert the unknown measurement data to a fixed nonzero constant. To explain the applicability and limitation of object detection, we demonstrate that the indicator functions can be expressed by an infinite series of Bessel functions, the material properties of the objects, the bistatic angle, and the converted constant. Based on the theoretical results, we explain how the imaging performance of the DSM is influenced by the bistatic angle and the converted constant. In addition, the results of our analyses demonstrate that a smaller bistatic angle enhances the imaging accuracy and that optimal selection of the converted constant is crucial to realize reliable object detection. The results of the numerical simulations obtained using a two-dimensional Fresnel dataset validated the theoretical findings and illustrate the effectiveness and limitations of the designed indicator functions for small objects.

==> PlotSeries90.csv <==
x,y1,y2
-0.1,0.112519924745001,0.00611773747855729
-0.0998,0.115372346412204,0.00526665372632257
-0.0996,0.118306763253643,0.00437050335755656
-0.0994,0.121315002758286,0.00343003711777054
-0.0992,0.124389374205922,0.00244605984494416
-0.099,0.127522656060106,0.00141942980886366
-0.0988,0.130708077469134,0.00035105798822457
-0.0986,0.133939295866857,0.000758092713967684
-0.0984,0.137210372243892,0.00190700831609069
-0.0982,0.140515745295739,0.00309462466401671
-0.098,0.14385020534994,0.00431982839689995
-0.0978,0.147208868726374,0.00558145797182768
-0.0976,0.15058715298739,0.00687830474645647
-0.0974,0.153980753380501,0.00820911411868898
-0.0972,0.157385620658677,0.00957258672238157
-0.097,0.160797940375102,0.0109673796780046
-0.0968,0.164214113684676,0.0123921078971185
-0.0966,0.167630739638444,0.0138453454394626
-0.0964,0.171044598925291,0.0153256269213917
-0.0962,0.174452638994296,0.0168314489743353
-0.096,0.177851960478272,0.0183612717518983
-0.0958,0.181239804832151,0.0199135204841529
-0.0956,0.184613543097338,0.0214865870776317
-0.0954,0.187970665703644,0.023078831759458
-0.0952,0.191308773222982,0.024688584764009
-0.095,0.194625567992942,0.0263141480604484
-0.0948,0.197918846533146,0.0279537971194154
-0.0946,0.201186492682452,0.0296057827171079
-0.0944,0.204426471390471,0.0312683327749493
-0.0942,0.207636823102184,0.032939654232986
-0.094,0.210815658679637,0.0346179349551122
-0.0938,0.2139611548096,0.036301345664181
-0.0936,0.217071549850762,0.0379880419050237
-0.0934,0.220145140078292,0.0396761660333489
-0.0932,0.223180276287643,0.0413638492284733
-0.093,0.226175360723085,0.0430492135277878
-0.0928,0.229128844299824,0.0447303738808365
-0.0926,0.232039224091599,0.0464054402208594
-0.0924,0.2349050410584,0.0480725195516146
-0.0922,0.237724877991427,0.0497297180472735
-0.092,0.240497357654713,0.0513751431631648
-0.0918,0.243221141104796,0.0530069057551108
-0.0916,0.2458949261717,0.0546231222050912
-0.0914,0.248517446086114,0.0562219165509485
-0.0912,0.251087468239139,0.0578014226178354
-0.091,0.253603793062285,0.0593597861490952
-0.0908,0.256065253016622,0.0608951669342528
-0.0906,0.258470711681045,0.0624057409317954
-0.0904,0.260819062930573,0.0638897023844076
-0.0902,0.26310923019648,0.0653452659243324
-0.09,0.265340165800827,0.0667706686665254
-0.0898,0.267510850358679,0.0681641722872768
-0.0896,0.269620292241883,0.0695240650859754
-0.0894,0.271667527098919,0.0708486640277068
-0.0892,0.273651617425762,0.0721363167643775
-0.089,0.275571652183233,0.0733854036320788
-0.0888,0.277426746456689,0.0745943396224169
-0.0886,0.279216041154271,0.0757615763255523
-0.0884,0.280938702740314,0.0768856038427159
-0.0882,0.282593923000781,0.0779649526659894
-0.088,0.284180918837885,0.0789981955231639
-0.0878,0.285698932091321,0.079983949185522
-0.0876,0.287147229383733,0.0809208762364133
-0.0874,0.288525101988294,0.0818076867985311
-0.0872,0.289831865716398,0.0826431402178309
-0.087,0.291066860823717,0.0834260467020699
-0.0868,0.292229451932961,0.0841552689119865
-0.0866,0.293319027971873,0.0848297235031795
-0.0864,0.294335002125096,0.0854483826167941
-0.0862,0.295276811798678,0.0860102753171648
-0.086,0.296143918596092,0.0865144889746163
-0.0858,0.296935808304764,0.0869601705916756
-0.0856,0.29765199089216,0.0873465280709962
-0.0854,0.298292000510621,0.0876728314233561
-0.0852,0.298855395510182,0.087938413914146
-0.085,0.299341758458693,0.0881426731468199
-0.0848,0.299750696168649,0.0882850720818464
-0.0846,0.30008183973019,0.0883651399897569
-0.0844,0.300334844549793,0.088382473336953
-0.0842,0.300509390394261,0.0883367366030015
-0.084,0.300605181439654,0.0882276630282125
-0.0838,0.300621946324864,0.0880550552903626
-0.0836,0.300559438209619,0.0878187861095013
-0.0834,0.300417434836715,0.0875187987798459
-0.0832,0.300195738598379,0.0871551076278432
-0.083,0.299894176606668,0.0867277983955549
-0.0828,0.299512600767914,0.0862370285485954
-0.0826,0.299050887861249,0.0856830275079295
-0.0824,0.298508939621318,0.0850660968049139
-0.0822,0.297886682825343,0.0843866101590476
-0.082,0.297184069384766,0.0836450134779732
-0.0818,0.296401076441763,0.082841824779354
-0.0816,0.295537706470994,0.0819776340343304
-0.0814,0.294593987387038,0.0810531029323462
-0.0812,0.293569972658017,0.0800689645672091
-0.081,0.292465741426034,0.0790260230443431
-0.0808,0.291281398635121,0.0779251530092647
-0.0806,0.290017075167502,0.0767672990974051
-0.0804,0.288672927989102,0.0755534753054797
-0.0802,0.287249140305343,0.0742847642846936
-0.08,0.285745921728408,0.072962316556153
-0.0798,0.28416350845733,0.0715873496489402
-0.0796,0.282502163472398,0.0701611471613882
-0.0794,0.280762176745597,0.068685057746182
-0.0792,0.278943865468987,0.0671604940199874
-0.079,0.277047574303196,0.0655889313984021
-0.0788,0.275073675648436,0.0639719068570962
-0.0786,0.273022569940787,0.062311017620099
-0.0784,0.270894685976828,0.0606079197762646
-0.0782,0.268690481270073,0.0588643268250324
-0.078,0.266410442443148,0.0570820081526786
-0.0778,0.2640550856601,0.0552627874403298
-0.0776,0.261624957103857,0.0534085410050914
-0.0774,0.25912063350448,0.0515211960757223
-0.0772,0.256542722724624,0.0496027290043524
-0.077,0.253891864409478,0.0476551634158265
-0.0768,0.251168730709448,0.0456805682963235
-0.0766,0.248374027085026,0.0436810560229729
-0.0764,0.245508493204565,0.0416587803362612
-0.0762,0.242572903947258,0.0396159342570865
-0.076,0.239568070525381,0.0375547479503943
-0.0758,0.236494841741945,0.0354774865373788
-0.0756,0.233354105402303,0.033386447858314
-0.0754,0.230146789901112,0.0312839601881231
-0.0752,0.226873866009317,0.0291723799068685
-0.075,0.223536348889768,0.0270540891273949
-0.0748,0.2201353003746,0.0249314932824113
-0.0746,0.216671831542949,0.022807018673358
-0.0744,0.21314710564395,0.0206831099834501
-0.0742,0.209562341417563,0.0185622277573378
-0.074,0.205918816874785,0.0164468458498757
-0.0738,0.202217873609574,0.0143394488465271
-0.0736,0.198460921727722,0.0122425294579836
-0.0734,0.194649445493321,0.0101585858916071
-0.0732,0.190785009812094,0.00809011920234582
-0.073,0.18686926769328,0.00603963062580843
-0.0728,0.18290396885888,0.00400961889620639
-0.0726,0.178890969701992,0.00200257755191256
-0.0724,0.174832244835988,2.09922314010615E-05
-0.0722,0.170729900525048,0.00193266203764061
-0.072,0.166586190346283,0.00385592355320921
-0.0718,0.162403533506637,0.00574634665507286
-0.0716,0.158184536327509,0.00760150443919407
-0.0714,0.153932017520172,0.00941899146763927
-0.0712,0.149649038010638,0.0111964264711078
-0.071,0.145338936239487,0.0129314550412089
-0.0708,0.141005370067281,0.0146217523096138
-0.0706,0.136652366668008,0.0162650256112095
-0.0704,0.13228438210079,0.0178590171283816
-0.0702,0.127906372624034,0.0194015065135649
-0.07,0.123523880265912,0.0208903134871999
-0.0698,0.119143135697364,0.0223233004082556
-0.0696,0.114771182068728,0.0236983748144878
-0.0694,0.110416024153462,0.0250134919296202
-0.0692,0.106086807848466,0.0262666571346573
-0.069,0.101794035714505,0.0274559284005638
-0.0688,0.0975498246155345,0.0285794186795671
-0.0686,0.0933682112940152,0.0296352982523733
-0.0684,0.0892655103177774,0.0306217970286186
-0.0682,0.0852607252961213,0.0315372067979114
-0.068,0.0813760071009069,0.032379883428861
-0.0678,0.0776371398888482,0.033148249013529
-0.0676,0.0740740142173522,0.0338407939547827
-0.0674,0.0707210135851239,0.0344560789940781
-0.0672,0.0676171949243653,0.0349927371772472
-0.067,0.0648060885417444,0.0354494757559187
-0.0668,0.0623348931580053,0.0358250780222539
-0.0666,0.0602528286002527,0.0361184050747384
-0.0664,0.0586084814325878,0.0363283975128296
-0.0662,0.0574461858377755,0.0364540770583212
-0.066,0.0568018252894067,0.0364945481013533
-0.0658,0.0566988192501878,0.0364489991690606
-0.0656,0.0571452663929931,0.0363167043149246
-0.0654,0.0581330513246385,0.0360970244269634
-0.0652,0.0596391749133452,0.0357894084529698
-0.065,0.0616288897416582,0.0353933945410835
-0.0648,0.0640597606347101,0.0349086110940613
-0.0646,0.0668857119496963,0.0343347777356891
-0.0644,0.0700603923251017,0.0336717061878629
-0.0642,0.0735395668848056,0.0329193010569486
-0.064,0.0772825546578542,0.0320775605281174
-0.0638,0.0812528964761699,0.0311465769664399
-0.0636,0.0854184849668176,0.0301265374236117
-0.0634,0.0897513639248471,0.0290177240492742
-0.0632,0.0942273534093654,0.027820514405986
-0.063,0.0988256053991467,0.0265353816869932
-0.0628,0.103528153593892,0.0251628948360426
-0.0626,0.108319491912068,0.0237037185685767
-0.0624,0.113186197567261,0.0221586132937461
-0.0622,0.118116603494644,0.020528434936776
-0.062,0.123100518814501,0.0188141346613147
-0.0618,0.128128993057945,0.017016758491503
-0.0616,0.133194118746424,0.0151374468335905
-0.0614,0.138288866786449,0.0131774338970372
-0.0612,0.143406949514186,0.0111380470151334
-0.061,0.14854270681216,0.0090207058652751
-0.0608,0.153691011363417,0.00682692158913178
-0.0606,0.158847189725744,0.00455829581305164
-0.0604,0.164006956463347,0.00221651956914256
-0.0602,0.169166359053278,0.000196627882420773
-0.06,0.174321731689451,0.0026792803292203
-0.0598,0.179469656444527,0.00522948597979377
-0.0596,0.184606930528228,0.0078452089333629
-0.0594,0.18973053860844,0.0105243307451331
-0.0592,0.194837629347534,0.0132646520861158
-0.059,0.199925495457821,0.0160638944963151
-0.0588,0.204991556703415,0.0189197022300294
-0.0586,0.210033345376222,0.0218296441919134
-0.0584,0.21504849385565,0.0247912159623535
-0.0582,0.220034723928471,0.0278018419106094
-0.058,0.22498983759992,0.0308588773940812
-0.0578,0.229911709171918,0.0339596110419651
-0.0576,0.234798278401126,0.037101267121473
-0.0574,0.239647544579818,0.0402810079846905
-0.0572,0.244457561407627,0.0434959365940695
-0.057,0.249226432542919,0.0467430991244521
-0.0568,0.253952307739771,0.0500194876394462
-0.0566,0.258633379490842,0.0533220428398801
-0.0564,0.263267880108388,0.0566476568819827
-0.0562,0.267854079185696,0.0599931762628624
-0.056,0.272390281389586,0.0633554047707655
-0.0558,0.276874824541727,0.0667311064975306
-0.0556,0.281306077952476,0.0701170089105747
-0.0554,0.285682440975972,0.0735098059816757
-0.0552,0.290002341759543,0.0769061613697467
-0.055,0.294264236164098,0.0803027116547338
-0.0548,0.298466606835277,0.0836960696196947
-0.0546,0.302607962407808,0.0870828275780683
-0.0544,0.306686836827782,0.0904595607430701
-0.0542,0.310701788779501,0.0938228306361066
-0.054,0.314651401205261,0.0971691885310363
-0.0538,0.318534280907857,0.100495178931063
-0.0536,0.322349058226859,0.103797343074992
-0.0534,0.326094386780812,0.107072222469546
-0.0532,0.329768943268437,0.110316362444378
-0.053,0.333371427322743,0.1135263157264
-0.0528,0.336900561412685,0.116698646030002
-0.0526,0.340355090787617,0.119829931659696
-0.0524,0.343733783460359,0.122916769121703
-0.0522,0.34703543022517,0.125955776740978
-0.052,0.350258844707351,0.128943598280123
-0.0518,0.353402863441581,0.131876906556656
-0.0516,0.356466345976431,0.134752407055044
-0.0514,0.359448175002784,0.137566841529949
-0.0512,0.362347256504175,0.140316991597068
-0.051,0.36516251992729,0.142999682307997
-0.0508,0.367892918371084,0.145611785705519
-0.0506,0.370537428793171,0.148150224355715
-0.0504,0.373095052232315,0.150611974853321
-0.0502,0.375564814046012,0.152994071296751
-0.05,0.377945764162292,0.155293608729215
-0.0498,0.380236977345032,0.1575077465424
-0.0496,0.382437553472154,0.159633711839162
-0.0494,0.384546617826236,0.161668802751743
-0.0492,0.386563321397172,0.163610391712026
-0.049,0.38848684119659,0.16545592867038
-0.0488,0.39031638058388,0.167202944259683
-0.0486,0.392051169603753,0.168849052901142
-0.0484,0.393690465335355,0.170391955848581
-0.0482,0.395233552253055,0.171829444167897
-0.048,0.396679742599125,0.173159401648441
-0.0478,0.398028376768589,0.174379807643138
-0.0476,0.399278823706675,0.175488739834188
-0.0474,0.400430481319317,0.176484376921294
-0.0472,0.401482776897336,0.177365001229365
-0.047,0.402435167554954,0.178129001232757
-0.0468,0.403287140683458,0.178774873993156
-0.0466,0.404038214420897,0.179301227508278
-0.0464,0.404687938138851,0.17970678296864
-0.0462,0.405235892947384,0.179990376919737
-0.046,0.405681692219478,0.180150963327024
-0.0458,0.406024982136332,0.180187615541191
-0.0456,0.406265442255087,0.180099528161311
-0.0454,0.4064027861007,0.179886018793521
-0.0452,0.406436761783831,0.179546529702975
-0.045,0.406367152646826,0.179080629356927
-0.0448,0.406193777940058,0.178488013856866
-0.0446,0.405916493531111,0.17776850825775
-0.0444,0.405535192649521,0.176922067772458
-0.0442,0.405049806670056,0.17594877885971
-0.044,0.404460305937779,0.174848860193778
-0.0438,0.403766700638464,0.173622663514443
-0.0436,0.402969041718237,0.172270674355743
-0.0434,0.402067421856709,0.170793512652172
-0.0432,0.401061976498236,0.169191933221106
-0.043,0.399952884946406,0.167466826120327
-0.0428,0.398740371527305,0.165619216879667
-0.0426,0.397424706827637,0.163650266605849
-0.0424,0.396006209014386,0.161561271959796
-0.0422,0.394485245243281,0.159353665005713
-0.042,0.392862233164065,0.15702901293145
-0.0418,0.391137642531318,0.154589017639691
-0.0416,0.389311996930411,0.152035515209714
-0.0414,0.387385875629118,0.14937047522952
-0.0412,0.385359915566401,0.146595999998299
-0.041,0.383234813491031,0.143714323599301
-0.0408,0.381011328263914,0.140727810843302
-0.0406,0.378690283339381,0.137638956082995
-0.0404,0.376272569442156,0.134450381898735
-0.0402,0.373759147458401,0.131164837656219
-0.04,0.371151051561013,0.12778519793677
-0.0398,0.368449392591366,0.124314460841055
-0.0396,0.365655361721849,0.12075574616716
-0.0394,0.362770234425968,0.117112293464087
-0.0392,0.359795374785403,0.113387459961839
-0.039,0.356732240166281,0.109584718379405
-0.0388,0.35358238630006,0.105707654612059
-0.0386,0.35034747280786,0.101759965299507
-0.0384,0.347029269210744,0.0977454552765483
-0.0382,0.343629661472515,0.0936680349080163
-0.038,0.340150659125867,0.0895317173098952
-0.0378,0.336594403037369,0.0853406154586114
-0.0376,0.332963173871685,0.0810989391906191
-0.0374,0.329259401320554,0.0768109920945081
-0.0372,0.325485674167486,0.0724811682979712
-0.037,0.321644751264589,0.0681139491520776
-0.0368,0.31773957350349,0.0637138998153999
-0.0366,0.313773276867698,0.0592856657406571
-0.0364,0.309749206658765,0.0548339690666214
-0.0362,0.30567093299299,0.0503636049181517
-0.036,0.301542267668682,0.0458794376173032
-0.0358,0.297367282505787,0.0413863968085592
-0.0356,0.293150329259107,0.0368894735013309
-0.0354,0.288896061202754,0.0323937160329449
-0.0352,0.284609456475557,0.0279042259554414
-0.035,0.280295843263675,0.0234261538495763
-0.0348,0.275960926875765,0.018964695069513
-0.0346,0.271610818735668,0.0145250854217544
-0.0344,0.267252067275021,0.010112596781953
-0.0342,0.262891690650445,0.00573253265330271
-0.034,0.258537211133172,0.00139022367027845
-0.0338,0.254196690919136,0.00290897694842779
-0.0336,0.249878768979741,0.00715969799388858
-0.0334,0.245592698412904,0.0113565549038736
-0.0332,0.241348383555386,0.0154941544387243
-0.033,0.23715641587631,0.0195670993921116
-0.0328,0.2330281073849,0.0235699933325584
-0.0326,0.228975519951819,0.0274974453715817
-0.0324,0.225011488566014,0.0313440749542543
-0.0322,0.221149636136662,0.0351045166679575
-0.032,0.217404377019569,0.0387734250650641
-0.0318,0.213790906027602,0.0423454794952563
-0.0316,0.210325169316962,0.0458153889431691
-0.0314,0.207023813282861,0.0491778968670157
-0.0312,0.203904107522804,0.0524277860338478
-0.031,0.200983838120415,0.0555598833470829
-0.0308,0.198281168062005,0.058569064661922
-0.0306,0.195814462611609,0.0614502595842836
-0.0304,0.1936020790049,0.0641984562488701
-0.0302,0.191662121899047,0.0668087060719938
-0.03,0.19001216858281,0.0692761284747924
-0.0298,0.188668970862984,0.0715959155724771
-0.0296,0.187648143547895,0.0737633368252745
-0.0294,0.186963852196927,0.0757737436467387
-0.0292,0.186628514887016,0.0776225739651383
-0.029,0.186652533755129,0.0793053567336481
-0.0288,0.187044071687773,0.0808177163851071
-0.0286,0.187808887592256,0.0821553772271456
-0.0284,0.188950240278289,0.0833141677735138
-0.0282,0.190468866427404,0.0842900250075008
-0.028,0.192363032961167,0.0850789985733692
-0.0278,0.194628658977567,0.0856772548917915
-0.0276,0.197259497937037,0.0860810811953236
-0.0274,0.20024736744462,0.0862868894800133
-0.0272,0.203582412079547,0.0862912203693049
-0.027,0.20725338431407,0.0860907468864661
-0.0268,0.211247929470561,0.0856822781318357
-0.0266,0.21555286257075,0.0850627628612642
-0.0264,0.220154427446532,0.0842292929621961
-0.0262,0.225038531228933,0.0831791068239262
-0.026,0.230190949994319,0.0819095925986437
-0.0258,0.235597503700353,0.0804182913499693
-0.0256,0.241244200460416,0.0787029000857774
-0.0254,0.24711735164013,0.0767612746721948
-0.0252,0.253203660232029,0.0745914326257601
-0.025,0.259490285532937,0.072191555780833
-0.0248,0.265964887390956,0.06955999282944
-0.0246,0.272615653287049,0.0666952617308568
-0.0244,0.279431311345448,0.0635960519883312
-0.0242,0.286401132091401,0.060261226790461
-0.024,0.293514921444333,0.0566898250148638
-0.0238,0.300763007086419,0.0528810630918812
-0.0236,0.308136220006118,0.0488343367261859
-0.0234,0.315625872699643,0.044549222474282
-0.0232,0.323223735229316,0.040025479176005
-0.023,0.33092201009012,0.0352630492382644
-0.0228,0.33871330662469,0.0302620597693858
-0.0226,0.34659061555048,0.0250228235625533
-0.0224,0.35454728401778,0.0195458399269695
-0.0222,0.362576991499749,0.0138317953654906
-0.022,0.370673726721894,0.00788156409763215
-0.0218,0.378831765764677,0.00169620842696054
-0.0216,0.387045651415741,0.00472302104796011
-0.0214,0.395310173804667,0.0113746853797722
-0.0212,0.403620352320524,0.0182571573762403
-0.021,0.41197141878861,0.0253686218623043
-0.0208,0.420358801865799,0.0327070761005565
-0.0206,0.428778112602398,0.0402703303702784
-0.0204,0.437225131111007,0.0480560087050536
-0.0202,0.44569579427871,0.0560615497888058
-0.02,0.454186184457134,0.0642842080099916
-0.0198,0.462692519064894,0.0727210546735292
-0.0196,0.471211141038179,0.0813689793698889
-0.0194,0.479738510067412,0.0902246915006623
-0.0192,0.48827119456067,0.0992847219597487
-0.019,0.496805864277655,0.108545424969188
-0.0188,0.505339283581396,0.118002980068518
-0.0186,0.513868305258217,0.127653394256375
-0.0184,0.52238986485999,0.137492504282977
-0.0182,0.530900975525975,0.147515979091908
-0.018,0.539398723244772,0.157719322409566
-0.0178,0.547880262519993,0.168097875480456
-0.0176,0.556342812406132,0.178646819946384
-0.0174,0.564783652883829,0.189361180867488
-0.0172,0.573200121546264,0.200235829882903
-0.017,0.581589610570746,0.211265488508732
-0.0168,0.589949563951757,0.222444731570862
-0.0166,0.598277474973704,0.233767990770047
-0.0164,0.606570883903473,0.245229558376574
-0.0162,0.614827375884574,0.256823591051647
-0.016,0.623044579016231,0.268544113792599
-0.0158,0.631220162602159,0.280385023998845
-0.0156,0.639351835555105,0.292340095655415
-0.0154,0.647437344944391,0.304402983630797
-0.0152,0.65547447467479,0.316567228085698
-0.015,0.663461044286046,0.328826258989236
-0.0148,0.671394907863267,0.341173400738975
-0.0146,0.679273953049214,0.353601876881109
-0.0144,0.687096100150288,0.366104814927016
-0.0142,0.694859301328682,0.378675251262311
-0.014,0.702561539873789,0.391306136144422
-0.0138,0.710200829546531,0.403990338784646
-0.0136,0.717775213990793,0.416720652510569
-0.0134,0.725282766206604,0.429489800004606
-0.0132,0.732721588080162,0.442290438614425
-0.013,0.740089809966178,0.455115165730868
-0.0128,0.747385590318364,0.467956524228955
-0.0126,0.754607115364255,0.480807007967504
-0.0124,0.761752598820808,0.493659067342811
-0.0122,0.768820281647533,0.506505114891808
-0.012,0.775808431834149,0.519337530940029
-0.0118,0.782715344219975,0.532148669289718
-0.0116,0.789539340342511,0.544930862943338
-0.0114,0.796278768312805,0.557676429857684
-0.0112,0.802932002715443,0.570377678723823
-0.011,0.809497444531099,0.583026914768009
-0.0108,0.815973521079779,0.595616445568706
-0.0106,0.822358685983001,0.608138586884849
-0.0104,0.828651419143288,0.620585668490427
-0.0102,0.834850226739479,0.632950040010489
-0.01,0.840953641236435,0.64522407675364
-0.0098,0.846960221407868,0.657400185536112
-0.0096,0.852868552371057,0.669470810492486
-0.00940000000000001,0.85867724563233,0.681428438868133
-0.0092,0.86438493914227,0.693265606788494
-0.00900000000000001,0.869990297359649,0.704974905000265
-0.0088,0.875492011323195,0.71654898457966
-0.0086,0.880888798730312,0.727980562602844
-0.0084,0.886179404021987,0.739262427773766
-0.0082,0.891362598473116,0.750387446004557
-0.00800000000000001,0.896437180287556,0.761348565943746
-0.0078,0.90140197469726,0.772138824447597
-0.0076,0.906255834064878,0.782751351989859
-0.0074,0.910997637989248,0.793179378005335
-0.0072,0.915626293413251,0.803416236162685
-0.00700000000000001,0.920140734733521,0.813455369561943
-0.0068,0.92453992391154,0.823290335852314
-0.00659999999999999,0.928822850585678,0.832914812265841
-0.0064,0.93298853218376,0.842322600562641
-0.0062,0.937036014035774,0.851507631883457
-0.00600000000000001,0.940964369486348,0.860463971505352
-0.0058,0.944772700006667,0.869185823496474
-0.00560000000000001,0.948460135305484,0.877667535265865
-0.0054,0.952025833438949,0.885903602004423
-0.0052,0.955468980918945,0.893888671013171
-0.005,0.958788792819687,0.901617545915127
-0.0048,0.961984512882315,0.909085190747122
-0.00460000000000001,0.965055413617255,0.916286733928057
-0.0044,0.968000796404127,0.923217472100163
-0.0042,0.970819991588982,0.929872873839958
-0.004,0.973512358578692,0.936248583235687
-0.0038,0.976077285932289,0.942340423328167
-0.00360000000000001,0.978514191449104,0.948144399412055
-0.0034,0.980822522253526,0.953656702194689
-0.00319999999999999,0.983001754876249,0.958873710809773
-0.003,0.985051395331864,0.963791995683291
-0.0028,0.986970979192657,0.968408321249187
-0.00260000000000001,0.988760071658506,0.972719648512442
-0.0024,0.990418267622763,0.976723137457341
-0.00220000000000001,0.991945191734016,0.980416149298845
-0.002,0.993340498453636,0.983796248575113
-0.0018,0.994603872109032,0.986861205079365
-0.0016,0.995735026942524,0.989608995629412
-0.0014,0.99673370715577,0.992037805673316
-0.00120000000000001,0.99759968694969,0.994146030729802
-0.001,0.998332770559811,0.995932277662147
-0.000799999999999995,0.998932792287009,0.997395365784478
-0.000600000000000003,0.999399616523584,0.99853432779948
-0.000399999999999998,0.99973313777465,0.999348410566739
-0.000200000000000006,0.999933280674795,0.999837075701022
0,1,1
0.000200000000000006,0.999933280674795,0.999837075701022
0.000399999999999998,0.99973313777465,0.999348410566739
0.000600000000000003,0.999399616523584,0.99853432779948
0.000799999999999995,0.998932792287009,0.997395365784478
0.001,0.998332770559811,0.995932277662147
0.00120000000000001,0.99759968694969,0.994146030729802
0.0014,0.99673370715577,0.992037805673316
0.0016,0.995735026942524,0.989608995629412
0.0018,0.994603872109032,0.986861205079365
0.002,0.993340498453636,0.983796248575113
0.00220000000000001,0.991945191734016,0.980416149298845
0.0024,0.990418267622763,0.976723137457341
0.00260000000000001,0.988760071658506,0.972719648512442
0.0028,0.986970979192657,0.968408321249187
0.003,0.985051395331864,0.963791995683291
0.00319999999999999,0.983001754876249,0.958873710809773
0.0034,0.980822522253526,0.953656702194689
0.00360000000000001,0.978514191449104,0.948144399412055
0.0038,0.976077285932289,0.942340423328167
0.004,0.973512358578692,0.936248583235687
0.0042,0.970819991588982,0.929872873839958
0.0044,0.968000796404127,0.923217472100163
0.00460000000000001,0.965055413617255,0.916286733928057
0.0048,0.961984512882315,0.909085190747122
0.005,0.958788792819687,0.901617545915127
0.0052,0.955468980918945,0.893888671013171
0.0054,0.952025833438949,0.885903602004423
0.00560000000000001,0.948460135305484,0.877667535265865
0.0058,0.944772700006667,0.869185823496474
0.00600000000000001,0.940964369486348,0.860463971505352
0.0062,0.937036014035774,0.851507631883457
0.0064,0.93298853218376,0.842322600562641
0.00659999999999999,0.928822850585678,0.832914812265841
0.0068,0.92453992391154,0.823290335852314
0.00700000000000001,0.920140734733521,0.813455369561943
0.0072,0.915626293413251,0.803416236162685
0.0074,0.910997637989248,0.793179378005335
0.0076,0.906255834064878,0.782751351989859
0.0078,0.90140197469726,0.772138824447597
0.00800000000000001,0.896437180287556,0.761348565943746
0.0082,0.891362598473116,0.750387446004557
0.0084,0.886179404021987,0.739262427773766
0.0086,0.880888798730312,0.727980562602844
0.0088,0.875492011323195,0.71654898457966
0.00900000000000001,0.869990297359649,0.704974905000265
0.0092,0.86438493914227,0.693265606788494
0.00940000000000001,0.85867724563233,0.681428438868133
0.0096,0.852868552371057,0.669470810492486
0.0098,0.846960221407868,0.657400185536112
0.01,0.840953641236435,0.64522407675364
0.0102,0.834850226739479,0.632950040010489
0.0104,0.828651419143288,0.620585668490427
0.0106,0.822358685983001,0.608138586884849
0.0108,0.815973521079779,0.595616445568706
0.011,0.809497444531099,0.583026914768009
0.0112,0.802932002715443,0.570377678723823
0.0114,0.796278768312805,0.557676429857684
0.0116,0.789539340342511,0.544930862943338
0.0118,0.782715344219975,0.532148669289718
0.012,0.775808431834149,0.519337530940029
0.0122,0.768820281647533,0.506505114891808
0.0124,0.761752598820808,0.493659067342811
0.0126,0.754607115364255,0.480807007967504
0.0128,0.747385590318364,0.467956524228955
0.013,0.740089809966178,0.455115165730868
0.0132,0.732721588080162,0.442290438614425
0.0134,0.725282766206604,0.429489800004606
0.0136,0.717775213990793,0.416720652510569
0.0138,0.710200829546531,0.403990338784646
0.014,0.702561539873789,0.391306136144422
0.0142,0.694859301328682,0.378675251262311
0.0144,0.687096100150288,0.366104814927016
0.0146,0.679273953049214,0.353601876881109
0.0148,0.671394907863267,0.341173400738975
0.015,0.663461044286046,0.328826258989236
0.0152,0.65547447467479,0.316567228085698
0.0154,0.647437344944391,0.304402983630797
0.0156,0.639351835555105,0.292340095655415
0.0158,0.631220162602159,0.280385023998845
0.016,0.623044579016231,0.268544113792599
0.0162,0.614827375884574,0.256823591051647
0.0164,0.606570883903473,0.245229558376574
0.0166,0.598277474973704,0.233767990770047
0.0168,0.589949563951757,0.222444731570862
0.017,0.581589610570746,0.211265488508732
0.0172,0.573200121546264,0.200235829882903
0.0174,0.564783652883829,0.189361180867488
0.0176,0.556342812406132,0.178646819946384
0.0178,0.547880262519993,0.168097875480456
0.018,0.539398723244772,0.157719322409566
0.0182,0.530900975525975,0.147515979091908
0.0184,0.52238986485999,0.137492504282977
0.0186,0.513868305258217,0.127653394256375
0.0188,0.505339283581396,0.118002980068518
0.019,0.496805864277655,0.108545424969188
0.0192,0.48827119456067,0.0992847219597487
0.0194,0.479738510067412,0.0902246915006623
0.0196,0.471211141038179,0.0813689793698889
0.0198,0.462692519064894,0.0727210546735292
0.02,0.454186184457134,0.0642842080099916
0.0202,0.44569579427871,0.0560615497888058
0.0204,0.437225131111007,0.0480560087050536
0.0206,0.428778112602398,0.0402703303702784
0.0208,0.420358801865799,0.0327070761005565
0.021,0.41197141878861,0.0253686218623043
0.0212,0.403620352320524,0.0182571573762403
0.0214,0.395310173804667,0.0113746853797722
0.0216,0.387045651415741,0.00472302104796011
0.0218,0.378831765764677,0.00169620842696054
0.022,0.370673726721894,0.00788156409763215
0.0222,0.362576991499749,0.0138317953654906
0.0224,0.35454728401778,0.0195458399269695
0.0226,0.34659061555048,0.0250228235625533
0.0228,0.33871330662469,0.0302620597693858
0.023,0.33092201009012,0.0352630492382644
0.0232,0.323223735229316,0.040025479176005
0.0234,0.315625872699643,0.044549222474282
0.0236,0.308136220006118,0.0488343367261859
0.0238,0.300763007086419,0.0528810630918812
0.024,0.293514921444333,0.0566898250148638
0.0242,0.286401132091401,0.060261226790461
0.0244,0.279431311345448,0.0635960519883312
0.0246,0.272615653287049,0.0666952617308568
0.0248,0.265964887390956,0.06955999282944
0.025,0.259490285532937,0.072191555780833
0.0252,0.253203660232029,0.0745914326257601
0.0254,0.24711735164013,0.0767612746721948
0.0256,0.241244200460416,0.0787029000857774
0.0258,0.235597503700353,0.0804182913499693
0.026,0.230190949994319,0.0819095925986437
0.0262,0.225038531228933,0.0831791068239262
0.0264,0.220154427446532,0.0842292929621961
0.0266,0.21555286257075,0.0850627628612642
0.0268,0.211247929470561,0.0856822781318357
0.027,0.20725338431407,0.0860907468864661
0.0272,0.203582412079547,0.0862912203693049
0.0274,0.20024736744462,0.0862868894800133
0.0276,0.197259497937037,0.0860810811953236
0.0278,0.194628658977567,0.0856772548917915
0.028,0.192363032961167,0.0850789985733692
0.0282,0.190468866427404,0.0842900250075008
0.0284,0.188950240278289,0.0833141677735138
0.0286,0.187808887592256,0.0821553772271456
0.0288,0.187044071687773,0.0808177163851071
0.029,0.186652533755129,0.0793053567336481
0.0292,0.186628514887016,0.0776225739651383
0.0294,0.186963852196927,0.0757737436467387
0.0296,0.187648143547895,0.0737633368252745
0.0298,0.188668970862984,0.0715959155724771
0.03,0.19001216858281,0.0692761284747924
0.0302,0.191662121899047,0.0668087060719938
0.0304,0.1936020790049,0.0641984562488701
0.0306,0.195814462611609,0.0614502595842836
0.0308,0.198281168062005,0.058569064661922
0.031,0.200983838120415,0.0555598833470829
0.0312,0.203904107522804,0.0524277860338478
0.0314,0.207023813282861,0.0491778968670157
0.0316,0.210325169316962,0.0458153889431691
0.0318,0.213790906027602,0.0423454794952563
0.032,0.217404377019569,0.0387734250650641
0.0322,0.221149636136662,0.0351045166679575
0.0324,0.225011488566014,0.0313440749542543
0.0326,0.228975519951819,0.0274974453715817
0.0328,0.2330281073849,0.0235699933325584
0.033,0.23715641587631,0.0195670993921116
0.0332,0.241348383555386,0.0154941544387243
0.0334,0.245592698412904,0.0113565549038736
0.0336,0.249878768979741,0.00715969799388858
0.0338,0.254196690919136,0.00290897694842779
0.034,0.258537211133172,0.00139022367027845
0.0342,0.262891690650445,0.00573253265330271
0.0344,0.267252067275021,0.010112596781953
0.0346,0.271610818735668,0.0145250854217544
0.0348,0.275960926875765,0.018964695069513
0.035,0.280295843263675,0.0234261538495763
0.0352,0.284609456475557,0.0279042259554414
0.0354,0.288896061202754,0.0323937160329449
0.0356,0.293150329259107,0.0368894735013309
0.0358,0.297367282505787,0.0413863968085592
0.036,0.301542267668682,0.0458794376173032
0.0362,0.30567093299299,0.0503636049181517
0.0364,0.309749206658765,0.0548339690666214
0.0366,0.313773276867698,0.0592856657406571
0.0368,0.31773957350349,0.0637138998153999
0.037,0.321644751264589,0.0681139491520776
0.0372,0.325485674167486,0.0724811682979712
0.0374,0.329259401320554,0.0768109920945081
0.0376,0.332963173871685,0.0810989391906191
0.0378,0.336594403037369,0.0853406154586114
0.038,0.340150659125867,0.0895317173098952
0.0382,0.343629661472515,0.0936680349080163
0.0384,0.347029269210744,0.0977454552765483
0.0386,0.35034747280786,0.101759965299507
0.0388,0.35358238630006,0.105707654612059
0.039,0.356732240166281,0.109584718379405
0.0392,0.359795374785403,0.113387459961839
0.0394,0.362770234425968,0.117112293464087
0.0396,0.365655361721849,0.12075574616716
0.0398,0.368449392591366,0.124314460841055
0.04,0.371151051561013,0.12778519793677
0.0402,0.373759147458401,0.131164837656219
0.0404,0.376272569442156,0.134450381898735
0.0406,0.378690283339381,0.137638956082995
0.0408,0.381011328263914,0.140727810843302
0.041,0.383234813491031,0.143714323599301
0.0412,0.385359915566401,0.146595999998299
0.0414,0.387385875629118,0.14937047522952
0.0416,0.389311996930411,0.152035515209714
0.0418,0.391137642531318,0.154589017639691
0.042,0.392862233164065,0.15702901293145
0.0422,0.394485245243281,0.159353665005713
0.0424,0.396006209014386,0.161561271959796
0.0426,0.397424706827637,0.163650266605849
0.0428,0.398740371527305,0.165619216879667
0.043,0.399952884946406,0.167466826120327
0.0432,0.401061976498236,0.169191933221106
0.0434,0.402067421856709,0.170793512652172
0.0436,0.402969041718237,0.172270674355743
0.0438,0.403766700638464,0.173622663514443
0.044,0.404460305937779,0.174848860193778
0.0442,0.405049806670056,0.17594877885971
0.0444,0.405535192649521,0.176922067772458
0.0446,0.405916493531111,0.17776850825775
0.0448,0.406193777940058,0.178488013856866
0.045,0.406367152646826,0.179080629356927
0.0452,0.406436761783831,0.179546529702975
0.0454,0.4064027861007,0.179886018793521
0.0456,0.406265442255087,0.180099528161311
0.0458,0.406024982136332,0.180187615541191
0.046,0.405681692219478,0.180150963327024
0.0462,0.405235892947384,0.179990376919737
0.0464,0.404687938138851,0.17970678296864
0.0466,0.404038214420897,0.179301227508278
0.0468,0.403287140683458,0.178774873993156
0.047,0.402435167554954,0.178129001232757
0.0472,0.401482776897336,0.177365001229365
0.0474,0.400430481319317,0.176484376921294
0.0476,0.399278823706675,0.175488739834188
0.0478,0.398028376768589,0.174379807643138
0.048,0.396679742599125,0.173159401648441
0.0482,0.395233552253055,0.171829444167897
0.0484,0.393690465335355,0.170391955848581
0.0486,0.392051169603753,0.168849052901142
0.0488,0.39031638058388,0.167202944259683
0.049,0.38848684119659,0.16545592867038
0.0492,0.386563321397172,0.163610391712026
0.0494,0.384546617826236,0.161668802751743
0.0496,0.382437553472154,0.159633711839162
0.0498,0.380236977345032,0.1575077465424
0.05,0.377945764162292,0.155293608729215
0.0502,0.375564814046012,0.152994071296751
0.0504,0.373095052232315,0.150611974853321
0.0506,0.370537428793171,0.148150224355715
0.0508,0.367892918371084,0.145611785705519
0.051,0.36516251992729,0.142999682307997
0.0512,0.362347256504175,0.140316991597068
0.0514,0.359448175002784,0.137566841529949
0.0516,0.356466345976431,0.134752407055044
0.0518,0.353402863441581,0.131876906556656
0.052,0.350258844707351,0.128943598280123
0.0522,0.34703543022517,0.125955776740978
0.0524,0.343733783460359,0.122916769121703
0.0526,0.340355090787617,0.119829931659696
0.0528,0.336900561412685,0.116698646030002
0.053,0.333371427322743,0.1135263157264
0.0532,0.329768943268437,0.110316362444378
0.0534,0.326094386780812,0.107072222469546
0.0536,0.322349058226859,0.103797343074992
0.0538,0.318534280907857,0.100495178931063
0.054,0.314651401205261,0.0971691885310363
0.0542,0.310701788779501,0.0938228306361066
0.0544,0.306686836827782,0.0904595607430701
0.0546,0.302607962407808,0.0870828275780683
0.0548,0.298466606835277,0.0836960696196947
0.055,0.294264236164098,0.0803027116547338
0.0552,0.290002341759543,0.0769061613697467
0.0554,0.285682440975972,0.0735098059816757
0.0556,0.281306077952476,0.0701170089105747
0.0558,0.276874824541727,0.0667311064975306
0.056,0.272390281389586,0.0633554047707655
0.0562,0.267854079185696,0.0599931762628624
0.0564,0.263267880108388,0.0566476568819827
0.0566,0.258633379490842,0.0533220428398801
0.0568,0.253952307739771,0.0500194876394462
0.057,0.249226432542919,0.0467430991244521
0.0572,0.244457561407627,0.0434959365940695
0.0574,0.239647544579818,0.0402810079846905
0.0576,0.234798278401126,0.037101267121473
0.0578,0.229911709171918,0.0339596110419651
0.058,0.22498983759992,0.0308588773940812
0.0582,0.220034723928471,0.0278018419106094
0.0584,0.21504849385565,0.0247912159623535
0.0586,0.210033345376222,0.0218296441919134
0.0588,0.204991556703415,0.0189197022300294
0.059,0.199925495457821,0.0160638944963151
0.0592,0.194837629347534,0.0132646520861158
0.0594,0.18973053860844,0.0105243307451331
0.0596,0.184606930528228,0.0078452089333629
0.0598,0.179469656444527,0.00522948597979377
0.06,0.174321731689451,0.0026792803292203
0.0602,0.169166359053278,0.000196627882420773
0.0604,0.164006956463347,0.00221651956914256
0.0606,0.158847189725744,0.00455829581305164
0.0608,0.153691011363417,0.00682692158913178
0.061,0.14854270681216,0.0090207058652751
0.0612,0.143406949514186,0.0111380470151334
0.0614,0.138288866786449,0.0131774338970372
0.0616,0.133194118746424,0.0151374468335905
0.0618,0.128128993057945,0.017016758491503
0.062,0.123100518814501,0.0188141346613147
0.0622,0.118116603494644,0.020528434936776
0.0624,0.113186197567261,0.0221586132937461
0.0626,0.108319491912068,0.0237037185685767
0.0628,0.103528153593892,0.0251628948360426
0.063,0.0988256053991467,0.0265353816869932
0.0632,0.0942273534093654,0.027820514405986
0.0634,0.0897513639248471,0.0290177240492742
0.0636,0.0854184849668176,0.0301265374236117
0.0638,0.0812528964761699,0.0311465769664399
0.064,0.0772825546578542,0.0320775605281174
0.0642,0.0735395668848056,0.0329193010569486
0.0644,0.0700603923251017,0.0336717061878629
0.0646,0.0668857119496963,0.0343347777356891
0.0648,0.0640597606347101,0.0349086110940613
0.065,0.0616288897416582,0.0353933945410835
0.0652,0.0596391749133452,0.0357894084529698
0.0654,0.0581330513246385,0.0360970244269634
0.0656,0.0571452663929931,0.0363167043149246
0.0658,0.0566988192501878,0.0364489991690606
0.066,0.0568018252894067,0.0364945481013533
0.0662,0.0574461858377755,0.0364540770583212
0.0664,0.0586084814325878,0.0363283975128296
0.0666,0.0602528286002527,0.0361184050747384
0.0668,0.0623348931580053,0.0358250780222539
0.067,0.0648060885417444,0.0354494757559187
0.0672,0.0676171949243653,0.0349927371772472
0.0674,0.0707210135851239,0.0344560789940781
0.0676,0.0740740142173522,0.0338407939547827
0.0678,0.0776371398888482,0.033148249013529
0.068,0.0813760071009069,0.032379883428861
0.0682,0.0852607252961213,0.0315372067979114
0.0684,0.0892655103177774,0.0306217970286186
0.0686,0.0933682112940152,0.0296352982523733
0.0688,0.0975498246155345,0.0285794186795671
0.069,0.101794035714505,0.0274559284005638
0.0692,0.106086807848466,0.0262666571346573
0.0694,0.110416024153462,0.0250134919296202
0.0696,0.114771182068728,0.0236983748144878
0.0698,0.119143135697364,0.0223233004082556
0.07,0.123523880265912,0.0208903134871999
0.0702,0.127906372624034,0.0194015065135649
0.0704,0.13228438210079,0.0178590171283816
0.0706,0.136652366668008,0.0162650256112095
0.0708,0.141005370067281,0.0146217523096138
0.071,0.145338936239487,0.0129314550412089
0.0712,0.149649038010638,0.0111964264711078
0.0714,0.153932017520172,0.00941899146763927
0.0716,0.158184536327509,0.00760150443919407
0.0718,0.162403533506637,0.00574634665507286
0.072,0.166586190346283,0.00385592355320921
0.0722,0.170729900525048,0.00193266203764061
0.0724,0.174832244835988,2.09922314010615E-05
0.0726,0.178890969701992,0.00200257755191256
0.0728,0.18290396885888,0.00400961889620639
0.073,0.18686926769328,0.00603963062580843
0.0732,0.190785009812094,0.00809011920234582
0.0734,0.194649445493321,0.0101585858916071
0.0736,0.198460921727722,0.0122425294579836
0.0738,0.202217873609574,0.0143394488465271
0.074,0.205918816874785,0.0164468458498757
0.0742,0.209562341417563,0.0185622277573378
0.0744,0.21314710564395,0.0206831099834501
0.0746,0.216671831542949,0.022807018673358
0.0748,0.2201353003746,0.0249314932824113
0.075,0.223536348889768,0.0270540891273949
0.0752,0.226873866009317,0.0291723799068685
0.0754,0.230146789901112,0.0312839601881231
0.0756,0.233354105402303,0.033386447858314
0.0758,0.236494841741945,0.0354774865373788
0.076,0.239568070525381,0.0375547479503943
0.0762,0.242572903947258,0.0396159342570865
0.0764,0.245508493204565,0.0416587803362612
0.0766,0.248374027085026,0.0436810560229729
0.0768,0.251168730709448,0.0456805682963235
0.077,0.253891864409478,0.0476551634158265
0.0772,0.256542722724624,0.0496027290043524
0.0774,0.25912063350448,0.0515211960757223
0.0776,0.261624957103857,0.0534085410050914
0.0778,0.2640550856601,0.0552627874403298
0.078,0.266410442443148,0.0570820081526786
0.0782,0.268690481270073,0.0588643268250324
0.0784,0.270894685976828,0.0606079197762646
0.0786,0.273022569940787,0.062311017620099
0.0788,0.275073675648436,0.0639719068570962
0.079,0.277047574303196,0.0655889313984021
0.0792,0.278943865468987,0.0671604940199874
0.0794,0.280762176745597,0.068685057746182
0.0796,0.282502163472398,0.0701611471613882
0.0798,0.28416350845733,0.0715873496489402
0.08,0.285745921728408,0.072962316556153
0.0802,0.287249140305343,0.0742847642846936
0.0804,0.288672927989102,0.0755534753054797
0.0806,0.290017075167502,0.0767672990974051
0.0808,0.291281398635121,0.0779251530092647
0.081,0.292465741426034,0.0790260230443431
0.0812,0.293569972658017,0.0800689645672091
0.0814,0.294593987387038,0.0810531029323462
0.0816,0.295537706470994,0.0819776340343304
0.0818,0.296401076441763,0.082841824779354
0.082,0.297184069384766,0.0836450134779732
0.0822,0.297886682825343,0.0843866101590476
0.0824,0.298508939621318,0.0850660968049139
0.0826,0.299050887861249,0.0856830275079295
0.0828,0.299512600767914,0.0862370285485954
0.083,0.299894176606668,0.0867277983955549
0.0832,0.300195738598379,0.0871551076278432
0.0834,0.300417434836715,0.0875187987798459
0.0836,0.300559438209619,0.0878187861095013
0.0838,0.300621946324864,0.0880550552903626
0.084,0.300605181439654,0.0882276630282125
0.0842,0.300509390394261,0.0883367366030015
0.0844,0.300334844549793,0.088382473336953
0.0846,0.30008183973019,0.0883651399897569
0.0848,0.299750696168649,0.0882850720818464
0.085,0.299341758458693,0.0881426731468199
0.0852,0.298855395510182,0.087938413914146
0.0854,0.298292000510621,0.0876728314233561
0.0856,0.29765199089216,0.0873465280709962
0.0858,0.296935808304764,0.0869601705916756
0.086,0.296143918596092,0.0865144889746163
0.0862,0.295276811798678,0.0860102753171648
0.0864,0.294335002125096,0.0854483826167941
0.0866,0.293319027971873,0.0848297235031795
0.0868,0.292229451932961,0.0841552689119865
0.087,0.291066860823717,0.0834260467020699
0.0872,0.289831865716398,0.0826431402178309
0.0874,0.288525101988294,0.0818076867985311
0.0876,0.287147229383733,0.0809208762364133
0.0878,0.285698932091321,0.079983949185522
0.088,0.284180918837885,0.0789981955231639
0.0882,0.282593923000781,0.0779649526659894
0.0884,0.280938702740314,0.0768856038427159
0.0886,0.279216041154271,0.0757615763255523
0.0888,0.277426746456689,0.0745943396224169
0.089,0.275571652183233,0.0733854036320788
0.0892,0.273651617425762,0.0721363167643775
0.0894,0.271667527098919,0.0708486640277068
0.0896,0.269620292241883,0.0695240650859754
0.0898,0.267510850358679,0.0681641722872768
0.09,0.265340165800827,0.0667706686665254
0.0902,0.26310923019648,0.0653452659243324
0.0904,0.260819062930573,0.0638897023844076
0.0906,0.258470711681045,0.0624057409317954
0.0908,0.256065253016622,0.0608951669342528
0.091,0.253603793062285,0.0593597861490952
0.0912,0.251087468239139,0.0578014226178354
0.0914,0.248517446086114,0.0562219165509485
0.0916,0.2458949261717,0.0546231222050912
0.0918,0.243221141104796,0.0530069057551108
0.092,0.240497357654713,0.0513751431631648
0.0922,0.237724877991427,0.0497297180472735
0.0924,0.2349050410584,0.0480725195516146
0.0926,0.232039224091599,0.0464054402208594
0.0928,0.229128844299824,0.0447303738808365
0.093,0.226175360723085,0.0430492135277878
0.0932,0.223180276287643,0.0413638492284733
0.0934,0.220145140078292,0.0396761660333489
0.0936,0.217071549850762,0.0379880419050237
0.0938,0.2139611548096,0.036301345664181
0.094,0.210815658679637,0.0346179349551122
0.0942,0.207636823102184,0.032939654232986
0.0944,0.204426471390471,0.0312683327749493
0.0946,0.201186492682452,0.0296057827171079
0.0948,0.197918846533146,0.0279537971194154
0.095,0.194625567992942,0.0263141480604484
0.0952,0.191308773222982,0.024688584764009
0.0954,0.187970665703644,0.023078831759458
0.0956,0.184613543097338,0.0214865870776317
0.0958,0.181239804832151,0.0199135204841529
0.096,0.177851960478272,0.0183612717518983
0.0962,0.174452638994296,0.0168314489743353
0.0964,0.171044598925291,0.0153256269213917
0.0966,0.167630739638444,0.0138453454394626
0.0968,0.164214113684676,0.0123921078971185
0.097,0.160797940375102,0.0109673796780046
0.0972,0.157385620658677,0.00957258672238157
0.0974,0.153980753380501,0.00820911411868898
0.0976,0.15058715298739,0.00687830474645647
0.0978,0.147208868726374,0.00558145797182768
0.098,0.14385020534994,0.00431982839689995
0.0982,0.140515745295739,0.00309462466401671
0.0984,0.137210372243892,0.00190700831609069
0.0986,0.133939295866857,0.000758092713967684
0.0988,0.130708077469134,0.00035105798822457
0.099,0.127522656060106,0.00141942980886366
0.0992,0.124389374205922,0.00244605984494416
0.0994,0.121315002758286,0.00343003711777054
0.0996,0.118306763253643,0.00437050335755656
0.0998,0.115372346412204,0.00526665372632257
0.1,0.112519924745001,0.00611773747855729
